Separating learning from search and feedback in budgeted inverse design of periodic unit cells

To design a periodic material, engineers choose the shape and dimensions of a repeating cell to meet target properties. With few simulations, the benefit of a learned predictor can be hard to separate from the effect of which designs the search tries and how it uses simulator feedback. We compare two ways to predict properties in a library of 80 cell architectures, with up to 30 simulator calls per target. For each architecture, both searches use a table of predicted properties at different dimensions. One fills the table with predictions from neural networks. The other fits a simple model to the existing simulations for that architecture. Both searches use the difference between the predicted and simulated properties to adjust the next design. We generated 200 targets from simulated designs after fixing the analysis plan. The two searches showed no detectable difference in how often they matched all three properties within 2% or in the mean error of their returned designs. The upper limit of the 95% confidence interval for the gain in overall success rate was 4.5 percentage points. Follow-up controls on these targets changed success from 83.5% to 36.0% with a degraded table and 96.5% with an oracle table. In separate tests, using the simulation result to adjust the next design increased success for both types of table. Results cover one library and a coarse 32^3 voxel simulator. Designers can use this comparison to judge what a learned predictor adds when the search, feedback and budget are the same.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

